A Flexible Piezoresistive/Self-Capacitive Hybrid Force and Proximity Sensor to Interface Collaborative Robots

Force and proximity sensors are key in robotics, especially when applied in collaborative robots that interact physically or cognitively with humans in real unstructured environments. However, most existing sensors for use in robotics are limited by: 1) their scope, measuring single parameters/events and often requiring multiple types of sensors, 2) being expensive to manufacture, limiting their use to where they are strictly necessary and often compromising redundancy, and 3) have null or reduced physical flexibility, requiring further costs with adaptation to a variety of robot structures. This paper presents a novel mechanically flexible force and proximity hybrid sensor based on piezoresistive and self-capacitive phenomena. The sensor is inexpensive and easy to apply even on complex-shaped robot structures. The manufacturing process is described, including controlling circuits, mechanical design, and data acquisition. Experimental trials featuring the characterisation of the sensor were conducted, focusing on both force-electrical resistance and self-capacitive proximity response. The sensor's versatility, flexibility, thinness (1 mm thickness), accuracy (reduced drift) and repeatability demonstrated its applicability in several domains. Finally, the sensor was successfully applied in two distinct situations: hand guiding a robot (by touch commands), and human-robot collision avoidance (by proximity detection).

==> ABS_TII-21-4994.txt <==
Title: A Flexible Piezoresistive/Self-Capacitive Hybrid Force and Proximity Sensor to Interface Collaborative Robots

Authors: Diogo Fonseca, Mohammad Safeea, Pedro Neto

Abstract: Force and proximity sensors are key in robotics, especially when applied in collaborative robots
that interact physically or cognitively with humans in real unstructured environments. However, most existing sensors
for use in robotics are limited by: 1) their scope, measuring single parameters/events and often requiring
multiple types of sensors, 2) being expensive to manufacture, limiting their use to where they are strictly necessary
and often compromising redundancy, and 3) have null or reduced physical flexibility, requiring further costs
with adaptation to a variety of robot structures. This paper presents a novel mechanically flexible force and proximity
hybrid sensor based on piezoresistive and self-capacitive phenomena. The sensor is inexpensive and easy to apply
even on complex-shaped robot structures. The manufacturing process is described, including controlling circuits,
mechanical design, and data acquisition. Experimental trials featuring the characterisation of the sensor were conducted,
focusing on both force-electrical resistance and self-capacitive proximity response. The sensor’s versatility,
flexibility, thinness (1 mm thickness), accuracy (reduced drift) and repeatability demonstrated its applicability in several
domains. Finally, the sensor was successfully applied in two distinct situations: hand guiding a robot (by touch
commands), and human-robot collision avoidance (by proximity detection).

==> INF_TII-21-4994.txt <==
(a) Document ID: TII-21-4994

(b) Document title: A Flexible Piezoresistive/Self-Capacitive Hybrid Force and Proximity Sensor to Interface Collaborative Robots

(c) Document subject: Robotics & Control Systems

(d) Keywords: Force Sensing Resistor, Piezoresistive Sensor, Proximity Sensor, Force Sensor, Robotics

(e) Corresponding author: 
       Pedro Neto 
       Department of Mechanical Engineering of the University of Coimbra – POLO II, 3030-788 Coimbra, Portugal 
       pedro.neto@dem.uc.pt 
       +351 966025289
       +351 239403407 
         
f) Authors names and  IEEE and IES memberships 
	Diogo Fonseca
	Mohammad Safeea		
	Pedro Neto	IEEE membership rank (M) , 2016, 93921172, IES membership: yes  

(g) Do you want to print some of your figures in color? NO

==> MOD_TII-21-4994.txt <==
Index Terms in alphabetical order (required by the template) 
Typo: Updated the microcontroller reference name
Typo: Updated scale in graph (Fig. 11)

==> diogo_fonseca.txt <==
Diogo Fonseca received his B.S. and M.S. degrees
in mechanical engineering from the University
of Coimbra, Portugal, in 2021.
He is an assistant researcher at the University of
Coimbra's Collaborative Robotics Laboratory, where
he focuses on the development, construction and control of 
soft robots. He has been an invited 
speaker for different events and has participated in
various European research projects (HORIZON 2020).
He is currently pursuing a PhD scholarship in soft robotics.

==> mohammad_safeea.txt <==
Mohammad Safeea received his Doctor of
Engineering in 2020 by both the University of
Coimbra, Portugal and École Nationale Supérieure
d’Arts et Métiers, Lille (Joint Ph.D). He is an
invited assistant professor at the University of
Coimbra since 2020. He participated in various
European research projects (HORIZON 2020) and
coordinated technology transfer activities from
academy to industry. He is the author of various
publications in international peer reviewed journals
and conferences. He has been an invited speaker
for different events including TedX. His main research interests are robot
dynamics & control, AI, and the issues of safety in human robot interaction.

==> pedro_neto.txt <==
Pedro Neto received the Ph.D. degree in mechanical
engineering (robotics) from the University of
Coimbra, in 2012. He is currently a Professor
Auxiliar with the Department of Mechanical
Engineering, University of Coimbra. He is a
supervisor for several M.Sc. and Ph.D. students
and Postdoctoral researchers. He created the
Collaborative Robotics Laboratory (CoRLuc), in
2016, with an investment of more than 1
million Euros. CoRLuc research activities focus in
collaborative robotics, human-robot interaction, and
the application of robots in advanced manufacturing activities in the context
of industry 4.0. He has authored more than 100 publications, including books,
book chapters, international journal papers, conference proceedings, reports,
and demonstration videos. He coordinates several research projects at the
University of Coimbra, including flagship projects supported by the European
Commission under Horizon 2020 Framework. He served on the scientific
committees of several conferences and has been a member of the IEEE Factory
Automation technical committee, since 2016.
